Bouncing threads for infinitary and circular proofs

We generalize the validity criterion for the infinitary proof system of the multiplicative additive linear logic with fixed points. Our criterion is designed to take into account axioms and cuts. We show that it is sound and enjoys the cut elimination property. We finally study its decidability properties, and prove that it is undecidable in general but becomes decidable under some restrictions.

==> Rebuttal-initial.txt <==


Code:
*** portion de review à laquelle on répond
> début de paragraphe de réponse
[[[ ... ]]] portion de review à laquelle on ne répond pas et
commentaires à nous qu'on drope de la réponse. 

===================

> We thank the reviewers for their work. We agree that our paper is quite
involved, and we are delighted to see that reviewers have really entered into
its technical details.

> We have worked hard to make the contents accessible but, as noted by 
reviewer 1, this is a difficult task: the contribution is quite technical,
pertains to notions that are the subject of active research but are not
(yet) widely known, and draws from several fields that are not often mixed
together (e.g. linear logic and counter machines). We are relieved to read
that our efforts have been useful and, if the paper is accepted, we will
of course take into account all of the reviewers suggestions to further
improve the presentation of the paper. We are also confident that, while
the full technical material of the paper cannot be entirely presented
within the page limit, which is fairly usual in our experience with
conference papers, we can both (i) make the details of the appendices
accessible to the interested readers in the long version and (ii) our
results can be presented in a quite illustrative way during a conference
presentation.

Below we answer some of the comments and questions raised by the
reviewers. As requested by the PC chairs, we do "not provide new
research results or reformulate the presentation" unless required
to answer a specific question by a reviewer. 


----------------------- REVIEW 1 ---------------------


SUMMARY
-------


[[[
Specifically, the notion of a "trace" of a sequence of internal cut reduction
steps is now simple enough: a set of sequents "collected" during reduction.
However, the key property of this set is that it can be given a tree structure
that is related to the original derivation, but this should be explained a bit
further ("by analyzing the reduction rules, it is easy to see ...", I'm not sure
this is quite good enough).

[Alexis] Ben justement, cette explication d'Amina me semble très suffisante
et carrément convaincante, surtout qu'il y a un exemple juste après...
Je ne sais pas trop quoi répondre, sauf qu'il y a peut-être une ambiguité sur le sens de "subtree" entre sous-arbre et arbre obtenu à partir de l'arbre initial en coupant certaines branches (mais je ne crois pas que ce soit le problème).
Je propose de ne pas répondre à ce point ou alors sur une réponse générique qu'on tâchera de préciser certains points relevés par les rapporteurs.
]]]

*** R1: Secondly, formal definitions for persistent slices and validity of μMALL∞
derivations are given, but rely on an informal description of slice. For
subsection 4.3, I would either keep it all informal or else just give the
relevant definitions;

> We shall move definition of slices (Def 30 of the appendices) to the body
of the paper: it is short and simple and is indeed required in sec 4.3.


[[[ I think it is already hard for the reader to follow the
discussion of the dynamic interaction between cut-elimination and the new
bouncing threads (e.g. threads of the unreduced derivation validating copies of
subderivations generated during cut reduction, residuals of threads, etc.). In
any case, I do not think you are delineating a precise structural relationship
between cut-elimination and threads?

> [David] Je ne comprends pas sa question...
[Alexis] moi non plus... 
]]]

DETAILED COMMENTS/QUESTIONS/SUGGESTIONS
---------------------------------------

*** R1: 1. Page 2, para 1: "This can be understood" - what is the referent of "this"?

> It refers to the previous sentence. We shall reformulate as
"There is surprisingly little work following this
approach, and foundations are missing. This fact can 
be explained by the fact that the aforementioned infinitary
proof systems for fixed point logics are all cut-free"

*** R1: 2. Page 2, Example 1: It is interesting that the cycle traverses the left-hand
branch of the cut in the invalid derivation. Is this example valid with
bouncing threads - you don't comment on this in the paper, and perhaps it is
worth doing so.

> The reviewer is absolutely right: the rhs example is indeed valid for the
bouncing vriterion of our submission and we shall make it explicit!

*** R1: In fact, in almost all the examples you give of derivations
with cuts that are valid with bouncing threads, the cycles traverse the
right-hand side of the cuts. The only other one where the cycle traverses the
left-hand side of a cut is in figure 6.

> This is completely symmetrical, so we gave examples of both to avoid giving the impression that there was a constraint there.


*** R1: Page 3: I don't think the example you give at the bottom of the page is
particularly illuminating here; you are simply observing the that cut
elimination procedure for this derivation produces a derivation that is
valid under the old notion, but it is not obvious at this point how it is
related to the bouncing thread. Perhaps you can remove this paragraph. Also,
I suggest removing the preceding paragraph too, as you simply repeat this in
your summary of contributions.
R2: page 3: the example of bouncing threads on this page was not
comprehensible. But since it was early in this long paper, a reader
will understand that much more is coming.

> We will deal with concern shared by the two reviewers!

*** 4. Definition 3: perhaps use the term "atomic" rather than "fresh", what are the
addresses "fresh" with respect to?

> This is intended to be a supply of fresh adresses with respect to the ones already in use, when introducing new cut formulas.


[[[
5. Page 9, para. explaining Example 3: this could still be a bit more
intuitively explained, in terms of which subformulas the threads follow.
Instead of saying "goes to the right" and "to the left", you could perhaps
say something like "the red thread becomes meaningless ... because in one
sub-derivation of the cut rule it follows the right-hand subformula of F⅋G,
but in the other sub-derivation it follows the left-hand subformula".

6. Example 4: you could make it explicit why the red pre-thread has no thread
decomposition, i.e. the hidden part H₁ = Ar̄Cl ∉ ℋ.
[Alexis] pas besoin de répondre à ça.
]]]

*** R1: 7. Example 5: the dashed line leading up the left-hand part of the thread is a
bit confusing, because this segment actually represents an initial visible
part, and then also the second half of the hidden part. You try and explain
this is the "prefix" of the thread, but the you have not defined a notion of
"prefix"; also, I think this is not what it is. However far up the infinite
branch you start, the thread always has a decomposition as follows.
H₀ = ϵ, V₀ = WWri
Hⱼ = AWWr̄CWWr, Vⱼ = i (j > 0)

> What we mean by "and the prefix..." is that as you noticed, the first occurence of the upwards dashed lined should be plain. This could be represented by expanding the first arrow, but this would increase the size of the example. We'll try to reformulate to make it clearer.


*** R1: 8. Page 13 (trace of a reduction sequence): the example trace is not very
informative, particularly because you do not say which cut reduction sequence
it is a trace for. Also, why does the trace derive ⊥?

> We shall makes it more precise. Here it is the trace corresponding to any
fair cut-elimination sequence.
Notice that due to the left premise of the mcut, this example is not a
valid pre-proof so it is not surprising that it can derive ⊥

[[[
9. Page 15 (trace as a truncated proof): the last part before the "Wrap up"
paragraph is a bit misleading, as it sounds like it could be that you just
consistently add a mapping to 0 for the address(es) of (formulas in) the
conclusion. Actually (if I understood correctly) it is the case that you show
the strategy for defining τ by looking at the unjustified sequents and axioms
*already* assigns 0 to the addresses of the formulas in the conclusion.
[Pas une question]
]]]




----------------------- REVIEW 2 ---------------------


*** R2: In Section 3.1, you contrast the reduction of bottommost cuts with the usual proof-theoretic approach of eliminating topmost cuts. There are however many different approaches in traditional proof theory, among which the approach to cut-elimination in infinitary (potentially non-well-founded) proof trees pioneered by G. Mints seems sufficiently related to the broader setting of the paper to deserve a mention. (This is sometimes called "continuous cut elimination".)

> Indeed, we shall add a reference.

*** R2: It would be nice to have some discussion about the potential of generalising the approach beyond linear logic. I would particularly like to know whether the inclusion of contraction would be likely to be problematic for the notion of bouncing thread.
R3: a large question from an outsider: why is linearity important in this proof system?

> Considering space limit it will be difficult to expand in this direction
in the paper.
Regarding the question of the reviewers on contraction and linearity: as
contraction may result in duplicating sub-proofs during cut-elimination, it
may cause duplication of infinite branches and a phenomenon similar to the
additive case may occur (for instance, the example of figure 4 could be
adapted in a simple to provide an example with contraction)

----------------------- REVIEW 3 ---------------------


[[[
a large question from an outsider: why is linearity important in this proof system?
I had to look up in other papers the notion of 'productivitity' and also the computational content material.
]]]

R3: page 2: I know that the thrust of the paper is on the proof system, cut elimination, etc. But for a reader from
outside, the paper will be more interesting because of the connections to programming. That is, the other side
of the Curry-Howard correspondence is very important for the interest of this work. Now, Example 1 mentions
the computational interpretations of two proofs. But it is really hard to read off those computational interpretations
from the proof trees themselves. Again, this is not the point of your paper, and it is understandable that you
didn't go into details. But more people would appreciate the paper if you do this.

> We could easily add an example of a recursive program, by analogy, which
makes more explicit the computational content: actually, this example was
constructed by using a program example and translating it in the
proof-theoretic framework, we decided not to mention the programming
syntax as we do not define it properly in the paper but we will reconsider
that choice, depending on space.

[[[
R3: also on page 2: you say that this work addresses issues in the "compositionality" of infinite proofs.
But I don't think the point was taken up later in the paper. I am not even sure what it means. So if
it is important, you should say more.
]]]

[[[
*** R3: page 3: the example of bouncing threads on this page was not comprehensible. But since it was early
in this long paper, a reader will understand that much more is coming.

Concern shared by Reviewer 1, we will deal with it.
]]]

*** R3: page 6 'possibly not even computable': this seems odd to say, because computability as it's usually defined
only pertains to finite objects. 

> We say that an infinite tree is computable when there exists a program 
which, given a number d, computes the tree up to depth d. Regular trees are
obviously computable in that sense.

*** R3: One might conjecture that if a finite sequent has an infinitary
proof, then it has one which is regular (only finitely many subtrees).
Is this conjecture correct?

> There are finite sequents that are infinitarily provable but not
regularly provable. For instance (if restricting to the cut-free
fragment, the sequent |- nu X.(X par X) is infinitarily but not
circularly provable: indeed, the number of formulas contained in a
sequent keep increasing along the infinite branch and it contained
infinitely many different sequents.
(For completeness, we shall mention that this example has a circular
proof *with cuts* which shows that there are sequents which are circularly
provables with cut while not cut-free circularly provable.) 
Notice that in Brotherston and Simpson's setting where infinitary
LKID + arithmetic is complete while its finitary and regular
variants are only Henkin-complete (cf. works of Brotherston and
Simpson).

*** R3: page 7, is F' a typo in the second displayed line? I ask because
the prime ' is not explained.

> in this exmple, F' is a formula that is structurally equivalent to F,
but their addresses can differ, corresponding to the "(modulo renaming)"
reference in the paragraph before the example. We shall simplify this point.

*** R3: page 8: I feel that you should have explained the soundness of the (mcut) rules, especially the last one.

> Multicut rules are aggregations of cut rules, so their local soundness 
follows from that of cut. However, in infinitary proofs, soundness is a global
issue, so the the soundness of (mcut) is, in the end, only established thanks
to our cut elimination result.

*** page 9: What do W, A, and C stand for?

> They stand for Wait, Axiom and Cut respectively. 




------------------------------------------------------


==> Rebuttal.txt <==


 We thank the reviewers for their work. We agree that our paper is quite
involved, and we are delighted to see that reviewers have really entered into
its technical details.

We have worked hard to make the contents accessible but, as noted by 
reviewer 1, this is a difficult task: the contribution is quite technical,
pertains to notions that are the subject of active research but are not
(yet) widely known, and draws from several fields that are not often mixed
together (e.g. linear logic and counter machines). We are relieved to read
that our efforts have been useful and, if the paper is accepted, we will
of course take into account all of the reviewers suggestions to further
improve the presentation of the paper. We are also confident that, while
the full technical material of the paper cannot be entirely presented
within the page limit, which is fairly usual in our experience with
conference papers, we can both (i) make the details of the appendices
accessible to the interested readers in the long version and (ii) our
results can be presented in a quite illustrative way during a conference
presentation.

Below we answer some of the comments and questions raised by the
reviewers. As requested by the PC chairs, we do "not provide new
research results or reformulate the presentation" unless required
to answer a specific question by a reviewer. 


* About computational content, effectiveness and regularity:

*** R3: page 2: I know that the thrust of the paper is on the proof system, cut elimination, etc. But for a reader from
outside, the paper will be more interesting because of the connections to programming. That is, the other side
of the Curry-Howard correspondence is very important for the interest of this work. Now, Example 1 mentions
the computational interpretations of two proofs. But it is really hard to read off those computational interpretations
from the proof trees themselves. Again, this is not the point of your paper, and it is understandable that you
didn't go into details. But more people would appreciate the paper if you do this.
--> We could easily add an example of a recursive program, by analogy, which
makes more explicit the computational content: actually, this example was
constructed by using a program example and translating it in the
proof-theoretic framework, we decided not to mention the programming
syntax as we do not define it properly in the paper but we will reconsider
that choice, depending on space.

*** R1: 1. Page 2, para 1: "This can be understood" - what is the referent of "this"?
--> It refers to the previous sentence. We shall reformulate as
"There is surprisingly little work following this
approach, and foundations are missing. This fact can 
be explained by the fact that the aforementioned infinitary
proof systems for fixed point logics are all cut-free"


*** R3: page 6 'possibly not even computable': this seems odd to say, because computability as it's usually defined
only pertains to finite objects. 
--> We say that an infinite tree is computable when there exists a program 
which, given a number d, computes the tree up to depth d. Regular trees are
obviously computable in that sense.

*** R3: One might conjecture that if a finite sequent has an infinitary
proof, then it has one which is regular (only finitely many subtrees).
Is this conjecture correct?
--> There are finite sequents that are infinitarily provable but not
regularly provable. For instance (if restricting to the cut-free
fragment, the sequent |- nu X.(X par X) is infinitarily but not
circularly provable: indeed, the number of formulas contained in a
sequent keep increasing along the infinite branch and it contained
infinitely many different sequents.
(For completeness, we shall mention that this example has a circular
proof *with cuts* which shows that there are sequents which are circularly
provables with cut while not cut-free circularly provable.) 
Notice that in Brotherston and Simpson's setting where infinitary
LKID + arithmetic is complete while its finitary and regular
variants are only Henkin-complete (cf. works of Brotherston and
Simpson).



* About details of the definitions:

*** R1: Secondly, formal definitions for persistent slices and validity of μMALL∞
derivations are given, but rely on an informal description of slice. For
subsection 4.3, I would either keep it all informal or else just give the
relevant definitions;
--> We shall move definition of slices (Def 30 of the appendices) to the body
of the paper: it is short and simple and is indeed required in sec 4.3.


* About bouncing threads and the multi-cut rule:

*** R1: 2. Page 2, Example 1: It is interesting that the cycle traverses the left-hand
branch of the cut in the invalid derivation. Is this example valid with
bouncing threads - you don't comment on this in the paper, and perhaps it is
worth doing so.
--> The reviewer is absolutely right: the rhs example is indeed valid for the
bouncing vriterion of our submission and we shall make it explicit!

*** R1: In fact, in almost all the examples you give of derivations
with cuts that are valid with bouncing threads, the cycles traverse the
right-hand side of the cuts. The only other one where the cycle traverses the
left-hand side of a cut is in figure 6.
--> This is completely symmetrical, so we gave examples of both to avoid giving the impression that there was a constraint there.


*** R1: Page 3: I don't think the example you give at the bottom of the page is
particularly illuminating here; you are simply observing the that cut
elimination procedure for this derivation produces a derivation that is
valid under the old notion, but it is not obvious at this point how it is
related to the bouncing thread. Perhaps you can remove this paragraph. Also,
I suggest removing the preceding paragraph too, as you simply repeat this in
your summary of contributions.
R2: page 3: the example of bouncing threads on this page was not
comprehensible. But since it was early in this long paper, a reader
will understand that much more is coming.
--> We will deal with concern shared by the two reviewers!

*** R1: 7. Example 5: the dashed line leading up the left-hand part of the thread is a
bit confusing, because this segment actually represents an initial visible
part, and then also the second half of the hidden part. You try and explain
this is the "prefix" of the thread, but the you have not defined a notion of
"prefix"; also, I think this is not what it is. However far up the infinite
branch you start, the thread always has a decomposition as follows.
H₀ = ϵ,  V₀ = WWri    Hⱼ = AWWr̄CWWr,  Vⱼ = i (j > 0)
--> What we mean by "and the prefix..." is that as you noticed, the first occurence of the upwards dashed lined should be plain. This could be represented by expanding the first arrow, but this would increase the size of the example. We'll try to reformulate to make it clearer.


*** R1: 8. Page 13 (trace of a reduction sequence): the example trace is not very
informative, particularly because you do not say which cut reduction sequence
it is a trace for. Also, why does the trace derive ⊥?
--> We shall makes it more precise. Here it is the trace corresponding to any
fair cut-elimination sequence.
Notice that due to the left premise of the mcut, this example is not a
valid pre-proof so it is not surprising that it can derive ⊥

*** R3: page 8: I feel that you should have explained the soundness of the (mcut) rules, especially the last one.
--> Multicut rules are aggregations of cut rules, so their local soundness 
follows from that of cut. However, in infinitary proofs, soundness is a global
issue, so the the soundness of (mcut) is, in the end, only established thanks
to our cut elimination result.





* About terminology and notations

R1: Definition 3: perhaps use the term "atomic" rather than "fresh", what
are the addresses "fresh" with respect to?
--> This is intended to be a supply of fresh adresses with respect to the ones already in use, when introducing new cut formulas.



*** R3: page 7, is F' a typo in the second displayed line? I ask because
the prime ' is not explained.
--> in this example, F' is a formula that is structurally equivalent to F,
but their addresses can differ, corresponding to the "(modulo renaming)"
reference in the paragraph before the example. We shall simplify this point.

*** page 9: What do W, A, and C stand for?
--> They stand for Wait, Axiom and Cut respectively. 


* About references:


*** R2: There are however many different approaches in traditional proof theory, among which the approach to cut-elimination in infinitary (potentially non-well-founded) proof trees pioneered by G. Mints seems sufficiently related to the broader setting of the paper to deserve a mention. (This is sometimes called "continuous cut elimination".)
--> Indeed, we shall add a reference.


* About extensions of the results:

*** R2: It would be nice to have some discussion about the potential of generalising the approach beyond linear logic. I would particularly like to know whether the inclusion of contraction would be likely to be problematic for the notion of bouncing thread.
*** R3: a large question from an outsider: why is linearity important in this proof system?
--> Considering space limit it will be difficult to expand in this direction
in the paper.
Regarding the question of the reviewers on contraction and linearity: as
contraction may result in duplicating sub-proofs during cut-elimination, it
may cause duplication of infinite branches and a phenomenon similar to the
additive case may occur (for instance, the example of figure 4 could be
adapted in a simple to provide an example with contraction)


==> ReviewCSL_Todo.txt <==



2. There are interesting questions relating to the new thread condition that are
   not addressed, or only hinted at in the paper. Namely:

     - the particular relationship with Geometry of Interaction (if indeed there
       is anything more to it than simply inspiration);
     - undecidability of the condition;
     - definition and decidability of the hierarchy of restrictions;
     - completeness and comparison with the previous thread condition;
     - soundness of the proof system.


   I was amazed to see the soundness result (Proposition 31)  buried within the
   proof of cut-elimination. Given that you are dealing with a non-well-founded
   system, I imagine this is non-trivial. It also deserves to be presented as a
   result in its own right.

   Lastly, the penultimate of the above points is of particular theoretical
   relevance, encompassing, e.g.:

     * Given that the thread condition is not decidable for cyclic proofs, is
       there at least a completeness result of the form that every (cyclic)
       proof deriving a valid sequent satisfies the thread condition?

     * What is the relationship between the new and old thread conditions? In
       particular, can the cyclic system with the new thread condition derive
       strictly more sequents? Can you give an example separating the two
       systems? If they are equally expressive, can you e.g. obtain proofs of
       some smaller magnitude with the new thread condition?


Les bouts suivants ont disparu mais je laisse au cas où ils doivent etre reintroduits (preuve de cut-elim).


37. Line 460: please qualify the relations you define as relations *on occurrences*.

38. Proposition 33: please state that T is the trace of R.

39. Definition 35: should the formula \top_{\alpha.i} actually be
    \tau(\varphi)_{\alpha.i}?





